A Survey of Side-Channel Attacks in Context of Cache -- Taxonomies, Analysis and Mitigation

Side-channel attacks have become prominent attack surfaces in cyberspace. Attackers use the side information generated by the system while performing a task. Among the various side-channel attacks, cache side-channel attacks are leading as there has been an enormous growth in cache memory size in last decade, especially Last Level Cache (LLC). The adversary infers the information from the observable behavior of shared cache memory. This paper covers the detailed study of cache side-channel attacks and compares different microarchitectures in the context of side-channel attacks. Our main contributions are: (1) We have summarized the fundamentals and essentials of side-channel attacks and various attack surfaces (taxonomies). We also discussed different exploitation techniques, highlighting their capabilities and limitations. (2) We discussed cache side-channel attacks and analyzed the existing literature on cache side-channel attacks on various parameters like microarchitectures, cross-core exploitation, methodology, target, etc. (3) We discussed the detailed analysis of the existing mitigation strategies to prevent cache side-channel attacks. The analysis includes hardware- and software-based countermeasures, examining their strengths and weaknesses. We also discussed the challenges and trade-offs associated with mitigation strategies. This survey is supposed to provide a deeper understanding of the threats posed by these attacks to the research community with valuable insights into effective defense mechanisms.

==> extra_details.txt <==
Vulnerability:
Weakness in an information system, system security procedures, internal controls, or implementation that could be exploited or triggered by a threat source. [NIST FIPS]

In other words, vulnerability can be stated as weakness of a computer system that can allow an attacker to gain unauthorized privileges, if it is exploited. When a vulnerability is exposed to a threat (A threat is an event which has potential to exploit a vulnerability), it may cause direct or indirect risk to the computer system. 
